Optimization Beyond the Convolution: Generalizing Spatial Relations with End-to-End Metric Learning

To operate intelligently in domestic environments, robots require the ability to understand arbitrary spatial relations between objects and to generalize them to objects of varying sizes and shapes. In this work, we present a novel end-to-end approach to generalize spatial relations based on distance metric learning. We train a neural network to transform 3D point clouds of objects to a metric space that captures the similarity of the depicted spatial relations, using only geometric models of the objects. Our approach employs gradient-based optimization to compute object poses in order to imitate an arbitrary target relation by reducing the distance to it under the learned metric. Our results based on simulated and real-world experiments show that the proposed method enables robots to generalize spatial relations to unknown objects over a continuous spectrum.

==> figures/optimization/ex2/dists.txt <==
step, distance
0, 0.172323
1, 0.172323
2, 0.190002
3, 0.163385
4, 0.158715
5, 0.156548
6, 0.152334
7, 0.149305
8, 0.150675
9, 0.152696
10, 0.141537
11, 0.127684
12, 0.117446
13, 0.112108
14, 0.0973901
15, 0.0441488
16, 0.0143297
17, 0.00933363
18, 0.00745179
19, 0.00762607
20, 0.00655161
21, 0.00553934
22, 0.00455661
23, 0.00482289
24, 0.00392439
25, 0.00361103
26, 0.00340038
